A novel search for gravitationally lensed radio sources in wide-field VLBI imaging from the mJIVE-20 survey

We present a novel pilot search for gravitational lenses in the mJIVE-20 survey, which observed $24\,903$ radio sources selected from FIRST with the VLBA at an angular resolution of 5 mas. We have taken the visibility data for an initial $3\,640$ sources that were detected by the mJIVE-20 observations and re-mapped them to make wide-field images, selecting fourteen sources that had multiple components separated by $\geq100$ mas, with a flux-ratio of $\leq15$:$1$ and a surface brightness consistent with gravitational lensing. Two of these candidates are re-discoveries of gravitational lenses found as part of CLASS. The remaining twelve candidates were then re-observed at 1.4 GHz and then simultaneously at 4.1 and 7.1 GHz with the VLBA to measure the spectral index and surface brightness of the individual components as a function of frequency. Ten were rejected as core-jet or core-hotspot(s) systems, with surface brightness distributions and/or spectral indices inconsistent with gravitational lensing, and one was rejected after lens modelling demonstrated that the candidate lensed images failed the parity test. The final lens candidate has an image configuration that is consistent with a simple lens mass model, although further observations are required to confirm the lensing nature. Given the two confirmed gravitational lenses in the mJIVE-20 sample, we find a robust lensing-rate of $1$:($318\pm225$) for a statistical sample of 635 radio sources detected on mas-scales, which is consistent with that found for CLASS.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
